Identifying the onset and decay of quasi-stationary families of almost-invariant sets with an application to atmospheric blocking events

Macroscopic features of dynamical systems such as almost-invariant sets and coherent sets provide crucial high-level information on how the dynamics organises phase space. We introduce a method to identify time-parameterised families of almost-invariant sets in time-dependent dynamical systems, as well as the families' emergence and disappearance. In contrast to coherent sets, which may freely move about in phase space over time, our technique focuses on families of metastable sets that are quasi-stationary in space. Our straightforward approach extends successful transfer operator methods for almost-invariant sets to time-dependent dynamics and utilises the Ulam scheme for the generator of the transfer operator on a time-expanded domain. The new methodology is illustrated with an idealised fluid flow and with atmospheric velocity data. We identify atmospheric blocking events in the 2003 European heatwave and compare our technique to existing geophysical methods of blocking diagnosis.

==> significance_statement_for_chaos.txt <==
Diagnosing the emergence of persistent structures in turbulent nonlinear flows is important for many scientific and engineering applications. Computational and theoretical challenges include detecting the location of almost-invariant structures at specific times, piecing together the diagnosed objects across time while simultaneously verifying they are approximately fixed in space, and determining when these structures appear and cease to exist. Our novel spacetime approach based on an inflated generator overcomes these challenges in a single eigencomputation, and relies only on the underlying time-dependent velocity field. We also outline a simpler averaged generator to provide an initial first-cut diagnosis of persistence in space.
